Deceptive Reinforcement Learning Under Adversarial Manipulations on Cost Signals

This paper studies reinforcement learning (RL) under malicious falsification on cost signals and introduces a quantitative framework of attack models to understand the vulnerabilities of RL. Focusing on $Q$-learning, we show that $Q$-learning algorithms converge under stealthy attacks and bounded falsifications on cost signals. We characterize the relation between the falsified cost and the $Q$-factors as well as the policy learned by the learning agent which provides fundamental limits for feasible offensive and defensive moves. We propose a robust region in terms of the cost within which the adversary can never achieve the targeted policy. We provide conditions on the falsified cost which can mislead the agent to learn an adversary's favored policy. A numerical case study of water reservoir control is provided to show the potential hazards of RL in learning-based control systems and corroborate the results.

==> backup-reference.txt <==

@inproceedings{zhu2013game,
  title={Game-theoretic approach to feedback-driven multi-stage moving target defense},
  author={Zhu, Quanyan and Ba{\c{s}}ar, Tamer},
  booktitle={International Conference on Decision and Game Theory for Security},
  pages={246--263},
  year={2013},
  organization={Springer}
}

@article{manshaei2013game,
  title={Game theory meets network security and privacy},
  author={Manshaei, Mohammad Hossein and Zhu, Quanyan and Alpcan, Tansu and Bac{\c{s}}ar, Tamer and Hubaux, Jean-Pierre},
  journal={ACM Computing Surveys (CSUR)},
  volume={45},
  number={3},
  pages={25},
  year={2013},
  publisher={ACM}
}

@inproceedings{jeffWiopt,
  title={Optimal Timing in Dynamic and Robust Attacker Engagement During Advanced Persistent Threats},
  author={Pawlick, Jeffrey and Nguyen, Thi Thu Hang and Colbert, Edward and Zhu, Quanyan},
  booktitle={2019 17th International Symposium on Modeling and Optimization in Mobile, Ad Hoc, and Wireless Networks (WiOpt)},
  pages={1--6},
  year={2019},
  organization={IEEE}
}

@inproceedings{horak2017manipulating,
  title={Manipulating adversary’s belief: A dynamic game approach to deception by design for proactive network security},
  author={Hor{\'a}k, Karel and Zhu, Quanyan and Bo{\v{s}}ansk{\`y}, Branislav},
  booktitle={International Conference on Decision and Game Theory for Security},
  pages={273--294},
  year={2017},
  organization={Springer}
}

@article{pawlick2017game,
  title={A game-theoretic taxonomy and survey of defensive deception for cybersecurity and privacy},
  author={Pawlick, Jeffrey and Colbert, Edward and Zhu, Quanyan},
  journal={ACM Computing Surveys},
  year={2019, to appear}
}

@inproceedings{xu2015cyber,
  title={A cyber-physical game framework for secure and resilient multi-agent autonomous systems},
  author={Xu, Zhiheng and Zhu, Quanyan},
  booktitle={Decision and Control (CDC), 2015 IEEE 54th Annual Conference on},
  pages={5156--5161},
  year={2015},
  organization={IEEE}
}

@article{zhang2019game,
	title={Game-Theoretic Analysis of Cyber Deception: Evidence-Based Strategies and Dynamic Risk Mitigation},
	author={Zhang, Tao and Huang, Linan and Pawlick, Jeffrey and Zhu, Quanyan},
	journal={arXiv preprint arXiv:1902.03925},
	year={2019}
}

@incollection{Huang2019,
	author="Huang, Linan
	and Zhu, Quanyan",
	title="Dynamic Bayesian Games for Adversarial and Defensive Cyber Deception",
	bookTitle="Autonomous Cyber Deception: Reasoning, Adaptive Planning, and Evaluation of HoneyThings",
	year="2019",
	editor="Al-Shaer, Ehab
	and Wei, Jinpeng
	and Hamlen, Kevin W.
	and Wang, Cliff",
	publisher="Springer",
	pages="75--97",
}


@article{huang2019adaptive,
	title={Adaptive strategic cyber defense for advanced persistent threats in critical infrastructure networks},
	author={Huang, Linan and Zhu, Quanyan},
	journal={ACM SIGMETRICS Performance Evaluation Review},
	volume={46},
	number={2},
	pages={52--56},
	year={2019},
	publisher={ACM}
}


@inproceedings{zhang2017strategic,
  title={Strategic Defense Against Deceptive Civilian GPS Spoofing of Unmanned Aerial Vehicles},
  author={Zhang, Tao and Zhu, Quanyan},
  booktitle={International Conference on Decision and Game Theory for Security},
  pages={213--233},
  year={2017},
  organization={Springer}
}

@inproceedings{maleki2016markov,
  title={Markov modeling of moving target defense games},
  author={Maleki, Hoda and Valizadeh, Saeed and Koch, William and Bestavros, Azer and van Dijk, Marten},
  booktitle={Proceedings of the 2016 ACM Workshop on Moving Target Defense},
  pages={81--92},
  year={2016},
  organization={ACM}
}

@article{pawlick2018istrict,
	title={iSTRICT: An Interdependent Strategic Trust Mechanism for the Cloud-Enabled Internet of Controlled Things},
	author={Pawlick, Jeffrey and Chen, Juntao and Zhu, Quanyan},
	journal={IEEE Transactions on Information Forensics and Security},
	year={2018},
	publisher={IEEE}
}


@article{pawlick2017strategic,
  title={Strategic trust in cloud-enabled cyber-physical systems with an application to glucose control},
  author={Pawlick, Jeffrey and Zhu, Quanyan},
  journal={IEEE Transactions on Information Forensics and Security},
  volume={12},
  number={12},
  pages={2906--2919},
  year={2017},
  publisher={IEEE}
}

@article{rass2017physical,
  title={Physical Intrusion Games--Optimizing Surveillance by Simulation and Game Theory},
  author={Rass, Stefan and Alshawish, Ali and Abid, Mohamed Amine and Schauer, Stefan and Zhu, Quanyan and De Meer, Hermann},
  journal={IEEE Access},
  volume={5},
  pages={8394--8407},
  year={2017},
  publisher={IEEE}
}

@inproceedings{huang2018analysis,
  title={Analysis and computation of adaptive defense strategies against advanced persistent threats for cyber-physical systems},
  author={Huang, Linan and Zhu, Quanyan},
  booktitle={International Conference on Decision and Game Theory for Security},
  pages={205--226},
  year={2018},
  organization={Springer}
}

@article{pawlick2018modeling,
  title={Modeling and analysis of leaky deception using signaling games with evidence},
  author={Pawlick, Jeffrey and Colbert, Edward and Zhu, Quanyan},
  journal={IEEE Transactions on Information Forensics and Security},
  volume={14},
  number={7},
  pages={1871--1886},
  year={2018},
  publisher={IEEE}
}

